Prevalence of Code Smells in Reinforcement Learning Projects

Reinforcement Learning (RL) is being increasingly used to learn and adapt application behavior in many domains, including large-scale and safety critical systems, as for example, autonomous driving. With the advent of plug-n-play RL libraries, its applicability has further increased, enabling integration of RL algorithms by users. We note, however, that the majority of such code is not developed by RL engineers, which as a consequence, may lead to poor program quality yielding bugs, suboptimal performance, maintainability, and evolution problems for RL-based projects. In this paper we begin the exploration of this hypothesis, specific to code utilizing RL, analyzing different projects found in the wild, to assess their quality from a software engineering perspective. Our study includes 24 popular RL-based Python projects, analyzed with standard software engineering metrics. Our results, aligned with similar analyses for ML code in general, show that popular and widely reused RL repositories contain many code smells (3.95% of the code base on average), significantly affecting the projects' maintainability. The most common code smells detected are long method and long method chain, highlighting problems in the definition and interaction of agents. Detected code smells suggest problems in responsibility separation, and the appropriateness of current abstractions for the definition of RL algorithms.

==> reviews.txt <==
Review #30A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper investigates code smells in machine learning projects, especially reinforcement learning (RL). The paper evaluates the hypothesis "RL projects suffer from poor code quality, which may lead to maintenance and evolution problems." To do so, the paper collects 24 Python projects and detects eight types of code smells. Results show code smells hinder the quality of RL projects. The paper identifies two main research directions to improve the quality of RL projects based on the findings.

Comments for authors
--------------------
Overall, this paper is well-written and easy to follow. The topic (the quality of source code in RL projects) is very relevant for the CAIN conference. The dataset is uploaded at zenodo! I do appreciate the authors' effort to conduct empirical studies. That said, there are several concerns that should be addressed.


*Soundness.* Section III describes the process to analyze the code quality of the repositories. There are some unclear points:
[DONE]- this paper targets the repositories that implement the Q-learning algorithm. How does the paper identify whether or not a project implements the Q-learning algorithm? Please clarify this point.
[DONE]- does this paper use all Python files in the 24 repositories? If I understand correctly, this paper would like to analyze the code quality of reinforcement learning. How does the paper validate that 303 files and 20 files are related to reinforcement learning?

This paper argues that non-professionals (i.e., 20 GitHub repositories) produce less-quality code. - how does the paper confirm the developers in the 20 GitHub repositories are less professionals? I don't see any data to support that the developers in the 20 GitHub repositories are less professionals.
[DONE]- When I check the README file in 20 GitHub repositories, some projects apply RL to real problems (e.g., Arnolog is self-playing for doom). On the other hand, Open Spiel is introduced as example. I think that the type of applications needs to be considered as a confounding factor to argue non-professionals vs professionals. 

*Novelty and Relevance.*
This is my main concern of this paper. As introduced in related work, there are prior studies on code smells in the context of ML projects. - It is not clear to see which findings are new findings from the paper.  I would like to see which findings are new and which ones are similar to prior studies. - Section V shows two directions as a road map for higher quality RL. One of them is about static analysis tools. However, this direction seems to be derived from the existing analysis, as the last paragraph of Section VI mentions that the conclusion of this paper is similar to the one of the general ML. I'm wondering about the impact/significance of the delta and this paper's new findings.
- The motivation of this study is weak. Although this paper says that there is the study of code smells in ML projects but no evaluation dedicated to RL exists, it is not clear to see why RL projects need to be considered even if general ML projects have been already studied. The paper needs to elaborate on the motivation (1) why the analysis in the context of general ML is not enough and (2) how RL projects are different than general ML projects.

+ I like the deeper analysis of the Deer project and the direction of programming languages. Such array traversing code example is only found in RL projects? or it can be found in general ML?

*Presentation.*
Overall, the paper is well-written and easy to follow.

*Evaluation.*
+ A replication package with the authors' experimental data is provided online.
- It would be great if the package includes README file and the scripts that reproduce results.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #30B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper investigates the presence and characteristics of 8 code smells in 24 reinforcement learning based  Python projects. The results identify frequently code smells (e.g., long method and long chain, feature envy) across different projects. The paper analyzes the root cause of these code smells and identify the needs for specific metrics for evaluating RL projects and RL-native program language features.

Comments for authors
--------------------
The paper has a clear goal and is structured very well. It takes a good step further to propose RL-specific metrics and PL features, which are well motivated by the empirical results. 
I did not find any major issues. One thing I would suggest is to clarify the metric thresholds used to identify code smells. I understand these thresholds are adopted from the literature [5,10]. But to make the paper more self-contained, it would be better to briefly explain the rationale of the used metrics, are there alternatives metrics, why to choose these metrics in Table 1 not others, will the use of different metrics significantly affect the empirical results and findings, how sensitives the used metrics are to the thresholds, etc. I am not asking the authors to conduct and report more thorough experiments and analysis in this paper, but I believe these are important research questions to answer, or at least elaborate more in the threats to validity. Another thing to clarify is why these 8 code smells. Are there other code smells which may be investigated in the future?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #30C
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper studies the prevalence of code smells in reinforcement learning Python projects. The most common code smells detected are long method and long method chain, and results suggest problems in responsibility separation and the appropriateness of current abstractions for the definition of RL algorithms.

Comments for authors
--------------------
The paper is interesting and presents a new perspective that challenges the applicability of existing software engineering approaches in sub-disciplines of machine learning. However, regarding the motivation of this paper, it is not clear why RL projects should be studied apart from other machine learning projects. Despite the authors' explanation that this is an important distinction from existing literature, the relevance of this differentiation needs to be further clarified.

Another thing I miss is a discussion of why we see these code smells appearing in RL projects.
Is there any aspect intrinsic to RL that could explain the prevalence of some of the code smells?
It would also be interesting to discuss whether these code smells, which we defined from traditional software engineering, still apply to the specific context of RL projects.

Moreover, this paper mentions that previous work proposed ML-specific code smells. I wonder why these code smells were not included in this study as well. The code smells collected in [8] are available as a plugin of pylint: - https://nam10.safelinks.protection.outlook.com/?url=https%3A%2F%2Fpypi.org%2Fproject%2Fdslinter%2F&data=05%7C01%7Cn.cardozo%40uniandes.edu.co%7C285d7f469afd482ff77908db1f7df550%7Cfabd047cff48492a8bbb8f98b9fb9cca%7C0%7C0%7C638138398078620409%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=wpYFjQlrYy0RK0H9f46RkcdcjEbttd%2BQs47CNlFe8f4%3D&reserved=0

Finally, I'm not comfortable with the conclusion that "non-professionals produce less-quality code". The occurrence or not of code smells should not lead to an immediate conclusion regarding the quality of the code in these projects. There could be other reasons intrinsic to these projects that explain why some code smells were not fixed.

Nevertheless, I think this is an interesting short paper that I would like to see discussed at CAIN.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #30D
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper analyzes RL-based systems with respect to eight software quality metrics. The subjects are 24 GitHub RL-based Python projects using Q-learning and Deep Q-learning. The results identify a total of 1090 code smells across all projects, revealing that the studied RL repositories contain many code smells. The most common code smells are long method and long method chain.

Comments for authors
--------------------
Pros
+ The paper studies code smells of RL projects, a very important and interesting problem. + The paper is very well written.


Cons
- Only 24 projects are studied.
- There is no deep analysis of the detected code smells, nor a comparison with other DL projects such as supervised or unsupervised projects.

Details:

1. Only 24 projects are involved. The representativeness of these projects is an issue. More projects are needed for more representative and general conclusions. 
2. The conclusion that RL-based projects suffer from poor quality is vague. It is unclear whether other types of python-based projects have more code smells (which may make RL-based projects’ quality relative high). The paper would be much stronger if the observations are analysed and compared with other types of projects. 
3. The impact of code smells on maintainability is also unclear. There are lots of deep analysis that can be conducted for the results. For example, how code smells correlate with the number of issues, the issue resolving time, the size of the development team, and the age of the projects.


Nevertheless, I consider the above issues acceptable as a short paper and a preliminary study. Look forward to deeper analysis in future work.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #30E
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This is a meta review. We strongly recommend the authors take into account these recommendations as they prepare the camera ready.

Comments for authors
--------------------
All the reviewers felt that the "non-professionals produce less-quality code" conclusion was immature and recommend the authors to revisit this conclusion, and in light of several potential threats to validity remove it.
